Nash equilibria of the pay-as-bid auction with K-Lipschitz supply functions

We model a system of n asymmetric firms selling a homogeneous good in a common market through a pay-as-bid auction. Every producer chooses as its strategy a supply function returning the quantity S(p) that it is willing to sell at a minimum unit price p. The market clears at the price at which the aggregate demand intersects the total supply and firms are paid the bid prices. We study a game theoretic model of competition among such firms and focus on its equilibria (Supply function equilibrium). The game we consider is a generalization of both models where firms can either set a fixed quantity (Cournot model) or set a fixed price (Bertrand model). Our main result is to prove existence and provide a characterization of (pure strategy) Nash equilibria in the space of K-Lipschitz supply functions.

==> reference_list.txt <==
REFERENCES
Anderson, E.J. and Philpott, A.B. (2002). Using supply
functions for offering generation into an electricity market.
Operations research, 50(3), 477–489.
Baldick, R., Grant, R., and Kahn, E. (2004). Theory and
Application of Linear Supply Function Equilibrium in
Electricity Markets. Journal of Regulatory Economics,
25(2), 143–167.
Baldick, R. and Hogan, W. (2001). Capacity constrained
supply function equilibrium models of electricity markets:
Stability, nondecreasing constraints, and function
space iterations.
Correa, J.R., Figueroa, N., Lederman, R., and Stier-Moses,
N.E. (2014). Pricing with markups in industries with
increasing marginal costs. Mathematical Programming,
146(1), 143–184.
David, A.K. (1993). Competitive bidding in electricity
supply. In IEE proceedings C-Generation, transmission
and distribution, volume 140, 421–426. IET.
Debreu, G. (1952). A social equilibrium existence theorem*.
Proceedings of the National Academy of Sciences,
38(10), 886–893. doi:10.1073/pnas.38.10.886. URL
https://www.pnas.org/doi/abs/10.1073/pnas.38.10.886.
Fabra, N., von der Fehr, N.H., and Harbord, D. (2006).
Designing electricity auctions. The RAND Journal of
Economics, 37(1), 23–46.
Fan, K. (1952). Fixed-point and minimax theorems in
locally convex topological linear spaces. Proceedings of
the National Academy of Sciences of the United States
of America, 38(2), 121.
Genc, T.S. (2009). Discriminatory versus uniform-price
electricity auctions with supply function equilibrium.
Journal of optimization theory and applications, 140(1),
9–31.
Glicksberg, I.L. (1952). A further generalization of the
Kakutani fixed point theorem, with application to Nash
equilibrium points. Proceedings of the American Mathematical
Society, 3(1), 170–174.
Green, R. and Newbery, D.M. (1992). Competition in
the british electricity spot market. Journal of Political
Economy, 100(5), 929–53.
Holmberg, P. and Newbery, D. (2010). The supply function
equilibrium and its policy implications for wholesale
electricity auctions. Utilities Policy, 18(4), 209–226.
Holmberg, P. (2009). Supply function equilibria of payas-
bid auctions. Journal of Regulatory Economics, 36,
154–177. doi:10.1007/s11149-009-9091-6.
Kamgarpour, M. (2018). Game-theoretic models in energy
systems and control. DTU Summer School, Modern
Optimization in Energy Systems.
Karaca, O. and Kamgarpour, M. (2017). Game theoretic
analysis of electricity market auction mechanisms. In
2017 IEEE 56th Annual Conference on Decision and
Control (CDC), 6211–6216. IEEE.
Karaca, O., Sessa, P.G., Walton, N., and Kamgarpour, M.
(2019). Designing coalition-proof reverse auctions over
continuous goods. IEEE Transactions on Automatic
Control, 64(11), 4803–4810.
Klemperer, P. and Meyer, M. (1989). Supply function
equilibria in oligopoly under uncertainty. Econometrica,
57(6), 1243–77.
Mas-Colell, A., Whinston, M.D., and Green, J.R. (1995).
Microeconomic Theory. Number 9780195102680 in OUP
Catalogue. Oxford University Press.
Milgrom, P. and Roberts, J. (1990). Rationalizability,
learning, and equilibrium in games with strategic complementarities.
Econometrica, 58(6), 1255–1277. URL
https://doi.org/10.2307/2938316.
Osborne, M.J. and Rubinstein, A. (1994). A course in
game theory. MIT press.
Paccagnan, D., Kamgarpour, M., and Lygeros, J. (2016).
On aggregative and mean field games with applications
to electricity markets. In 2016 European Control Conference
(ECC), 196–201. IEEE.
Rassenti, S.J., Smith, V.L., and Wilson, B.J. (2003).
Discriminatory price auctions in electricity markets: low
volatility at the expense of high price levels. Journal of
regulatory Economics, 23(2), 109–123.
Roozbehani, M., Dahleh, M., and Mitter, S. (2010). On
the stability of wholesale electricity markets under realtime
pricing. In 49th IEEE Conference on Decision and
Control (CDC), 1911–1918. IEEE.
Tang, W., Rajagopal, R., Poolla, K., and Varaiya, P.
(2016). Model and data analysis of two-settlement
electricity market with virtual bidding. In 2016 IEEE
55th Conference on Decision and Control (CDC), 6645–
6650. IEEE.
Topkins, D.M. (1979). Equilibrium points in nonzerosum
n-person submodular games. SIAM Journal
on Control and Optimization, 17(6), 773–787. URL
https://doi.org/10.1137/0317054.
Topkins, D.M. (1998). Supermodularity and Complementarity.
Princeton University Press.
Ventosa, M., Baıllo, A., Ramos, A., and Rivier, M. (2005).
Electricity market modeling trends. Energy policy,
33(7), 897–913.
Vives, X. (1990). Nash equilibrium with
strategic complementarities. Journal of
Mathematical Economics, 19, 305–321. URL
https://doi.org/10.1016/0304-4068(90)90005-T.
